Simulations of star forming main sequence galaxies in Milgromian gravity

We conduct hydrodynamical MOND simulations of isolated disc galaxies over the stellar mass range $M_{\star}/M_\odot = 10^7 - 10^{11}$ using the adaptive mesh refinement code \textsc{phantom of ramses} (\textsc{por}), an adaptation of the \textsc{ramses} code with a Milgromian gravity solver. The scale lengths and gas fractions are based on observed galaxies, and the simulations are run for 5~Gyr. The main aim is to see whether existing sub-grid physics prescriptions for star formation and stellar feedback reproduce the observed main sequence and reasonably match the Kennicutt-Schmidt relation that captures how the local and global star formation rates relate to other properties. Star formation in the models starts soon after initialisation and continues as the models evolve. The initialized galaxies indeed evolve to a state which is on the observed main sequence, and reasonably matches the Kennicutt-Schmidt relation. The available formulation of sub-grid physics is therefore adequate and leads to galaxies that largely behave like observed galaxies, grow in radius, and have flat rotation curves $-$ provided we use Milgromian gravitation. Furthermore, the strength of the bars tends to be inversely correlated with the stellar mass of the galaxy, whereas the bar length strongly correlates with the stellar mass. Irrespective of the mass, the bar pattern speed stays constant with time, indicating that dynamical friction does not affect the bar dynamics. The models demonstrate Renzo's rule and form structures at large radii, much as in real galaxies. In this framework, baryonic physics is thus sufficiently understood to not pose major uncertainties in our modelling of global galaxy properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
